RGB-D Object Detection and Semantic Segmentation for Autonomous Manipulation in Clutter

Autonomous robotic manipulation in clutter is challenging. A large variety of objects must be perceived in complex scenes, where they are partially occluded and embedded among many distractors, often in restricted spaces. To tackle these challenges, we developed a deep-learning approach that combines object detection and semantic segmentation. The manipulation scenes are captured with RGB-D cameras, for which we developed a depth fusion method. Employing pretrained features makes learning from small annotated robotic data sets possible. We evaluate our approach on two challenging data sets: one captured for the Amazon Picking Challenge 2016, where our team NimbRo came in second in the Stowing and third in the Picking task, and one captured in disaster-response scenarios. The experiments show that object detection and semantic segmentation complement each other and can be combined to yield reliable object perception.

==> images/endeffector.pgf <==

\begin{tikzpicture}[font=\sffamily\footnotesize]

\node[anchor=south west,inner sep=0] (image) at (0,0) {\includegraphics[width=\linewidth]{images/camera/SAM_9742_free}};
    \begin{scope}[x={(image.south east)},y={(image.north west)}, every node/.style={fill=blue!20, rounded corners}]

        \draw[<->] (0.2,0.2) --  (0.8,0.29) node[midway,sloped] {Linear Joint};

        \coordinate (rot) at (0.16,0.54);

        \draw[->] (rot) arc [start angle=90, end angle=40,radius=0.5cm];
        \draw[->] (rot) arc [start angle=90, end angle=140,radius=0.5cm];
        \node[above=0.1cm of rot] {Rotary Joint};

        \node[align=center] (cam) at (0.1,0.85) {Dual RGB-D\\Camera};
        \draw[->] (cam) -- (0.3,0.78);
    \end{scope}
\end{tikzpicture}


==> images/including_depth_2cnn.pgf <==
\begin{tikzpicture}[
font=\sffamily,
cnn/.style={draw=black,
minimum height=1cm, minimum width=2cm, trapezium, trapezium stretches,trapezium angle=75,shape border rotate=270
},
rgb/.style={fill=yellow!20},
depth/.style={fill=purple!20},
ncbar angle/.initial=90,
ncbar label/.initial={},
    ncbar/.style={
        to path=(\tikztostart)
        -- ($(\tikztostart)!#1!\pgfkeysvalueof{/tikz/ncbar angle}:(\tikztotarget)$)
        -- node[midway] (midwaylabel) {} ($(\tikztotarget)!($(\tikztostart)!#1!\pgfkeysvalueof{/tikz/ncbar angle}:(\tikztotarget)$)!\pgfkeysvalueof{/tikz/ncbar angle}:(\tikztostart)$)
        -- (\tikztotarget)
    },
    ncbar/.default=0.5cm,
layer/.style={fill=blue!10,draw=black,rectangle,rounded corners,align=center},
]

\node[inner sep=0] (rgb) at (0,0) {\includegraphics[width=3cm,clip,trim=200 0 200 0 0]{images/perception_examples/frame0/rgb}};
\node[inner sep=0,below=0.5cm of rgb] (hha) {\includegraphics[width=3cm,clip,trim=200 0 200 0 0]{images/perception_examples/frame0/feature_hha}};
\node[left=0 of rgb,rotate=90,anchor=south] {RGB};
\node[left=0 of hha,rotate=90,anchor=south] {HHA};

\node[cnn,rgb,right=0.5cm of rgb,align=center] (rgbcnn) {CNN\\[-0.1cm]$\phi$};
\node[cnn,depth,right=0.5cm of hha,align=center] (hhacnn) {CNN\\[-0.1cm]$\psi$};

\coordinate (merged) at ($(rgbcnn)!0.5!(hhacnn)$);

\node[align=center,draw=black,layer,rectangle, rounded corners,right=4.5cm of merged,anchor=center,rotate=90] (loclayer) {Localization\\Layer};

\node[align=center,draw=black,layer,rectangle,rounded corners,right=4.5cm of loclayer.south,anchor=center,rotate=90] (classifier) {Classifier};


\draw[-latex] (rgb) edge (rgbcnn);
\draw[-latex] (hha) edge (hhacnn);

\coordinate (featuremaps) at ($(merged)+(2,0)$);

\begin{scope}[shift={(featuremaps)}]
\foreach \i in {-4,...,0} {
 \draw[rgb] ($(-0.45,-0.45)-0.1*(\i,\i)$) rectangle ++(1,1);
};
\draw[black,shift={(0.1,-0.1)}] (0.95,-0.05) to [ncbar=0.1cm] (0.55,-0.45);
\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$C$};

\foreach \i in {0,...,4} {
 \draw[depth] ($(-0.55,-0.55)-0.1*(\i,\i)$) rectangle ++(1,1);
};
\draw[black,shift={(0.1,-0.1)}] (0.45,-0.55) to [ncbar=0.1cm] (0.05,-0.95);
\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$C$};

\coordinate (rgbinput) at (0.25,1.1);
\draw[-latex] (rgbcnn) -| (rgbinput);

\coordinate (hhainput) at  (-0.25,-1.1);
\draw[-latex] (hhacnn) -| (hhainput);

\end{scope}

\draw[-latex] (featuremaps) +(1.2,0) -- (loclayer);

\draw[-latex] (loclayer) edge node[midway,minimum width=3.0cm,minimum height=2cm,fill=bg] (region_featuremaps) {} (classifier);

\begin{scope}[shift={(region_featuremaps)}]
\node[font=\sffamily\small] at (-1.05,0) {$B\times$};
\begin{scope}[shift={(0.35,0)}]
	\foreach \i in {-4,...,0} {
	 \draw[rgb] ($(-0.45,-0.45)-0.1*(\i,\i)$) rectangle ++(1,1);
	};
	\draw[black,shift={(0.1,-0.1)}] (0.95,-0.05) to [ncbar=0.1cm] (0.55,-0.45);
	\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$C$};

	\foreach \i in {0,...,4} {
	 \draw[depth] ($(-0.55,-0.55)-0.1*(\i,\i)$) rectangle ++(1,1);
	};
	\draw[black,shift={(0.1,-0.1)}] (0.45,-0.55) to [ncbar=0.1cm] (0.05,-0.95);
	\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$C$};
    \node[font=\small\sffamily] at (0,1.4) {Region Features};
\end{scope}

\end{scope}

\end{tikzpicture}

==> images/including_depth_downsample.pgf <==
\begin{tikzpicture}[
font=\sffamily,
cnn/.style={draw=black,
minimum height=1cm, minimum width=2cm, trapezium, trapezium stretches,trapezium angle=75,shape border rotate=270
},
rgb/.style={fill=yellow!20},
depth/.style={fill=purple!20},
ncbar angle/.initial=90,
ncbar label/.initial={},
    ncbar/.style={
        to path=(\tikztostart)
        -- ($(\tikztostart)!#1!\pgfkeysvalueof{/tikz/ncbar angle}:(\tikztotarget)$)
        -- node[midway] (midwaylabel) {} ($(\tikztotarget)!($(\tikztostart)!#1!\pgfkeysvalueof{/tikz/ncbar angle}:(\tikztotarget)$)!\pgfkeysvalueof{/tikz/ncbar angle}:(\tikztostart)$)
        -- (\tikztotarget)
    },
    ncbar/.default=0.5cm,
layer/.style={fill=blue!10,draw=black,rectangle,rounded corners,align=center},
]

\node[inner sep=0] (rgb) at (0,0) {\includegraphics[width=3cm,clip,trim=200 0 200 0 0]{images/perception_examples/frame0/rgb}};
\node[inner sep=0,below=0.5cm of rgb] (hha) {\includegraphics[width=3cm,clip,trim=200 0 200 0 0]{images/perception_examples/frame0/feature_hha}};

\node[left=0 of rgb,rotate=90,anchor=south] {RGB};
\node[left=0 of hha,rotate=90,anchor=south] {HHA};

\node[cnn,rgb,right=0.5cm of rgb] (rgbcnn) {CNN};
\node[layer,right=0.5cm of hha] (hhacnn) {Downsampler};

\coordinate (merged) at ($(rgbcnn)!0.5!(hhacnn)$);

\node[align=center,draw=black,layer,rectangle, rounded corners,right=4.5cm of merged,anchor=center,rotate=90] (loclayer) {Localization\\Layer};

\node[align=center,draw=black,layer,rectangle,rounded corners,right=4.5cm of loclayer.south,anchor=center,rotate=90] (classifier) {Classifier};


\draw[-latex] (rgb) edge (rgbcnn);
\draw[-latex] (hha) edge (hhacnn);

\coordinate (featuremaps) at ($(merged)+(2.1,0)$);

\begin{scope}[shift={(featuremaps)}]
\foreach \i in {-4,...,0} {
 \draw[rgb] ($(-0.45,-0.45)-0.1*(\i,\i)$) rectangle ++(1,1);
};
\draw[black,shift={(0.1,-0.1)}] (0.95,-0.05) to [ncbar=0.1cm] (0.55,-0.45);
\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$C$};

\foreach \i in {0,...,2} {
 \draw[depth] ($(-0.55,-0.55)-0.1*(\i,\i)$) rectangle ++(1,1);
};
\draw[black,shift={(0.1,-0.1)}] (0.45,-0.55) to [ncbar=0.1cm] (0.25,-0.75);
\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$3$};

\coordinate (rgbinput) at (0.25,1.1);
\draw[-latex] (rgbcnn) -| (rgbinput);

\coordinate (hhainput) at  (-0.25,-1.1);
\draw[-latex] (hhacnn) -| (hhainput);

\end{scope}

\draw[-latex] (featuremaps) +(1.2,0) -- (loclayer);

\draw[-latex] (loclayer) edge node[midway,minimum width=3.0cm,minimum height=2cm,fill=bg] (region_featuremaps) {} (classifier);

\begin{scope}[shift={(region_featuremaps)}]
\node[font=\sffamily\small] at (-1.05,0) {$B\times$};
\begin{scope}[shift={(0.35,0)}]
	\foreach \i in {-4,...,0} {
	 \draw[rgb] ($(-0.45,-0.45)-0.1*(\i,\i)$) rectangle ++(1,1);
	};
	\draw[black,shift={(0.1,-0.1)}] (0.95,-0.05) to [ncbar=0.1cm] (0.55,-0.45);
	\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$C$};

	\foreach \i in {0,...,2} {
 		\draw[depth] ($(-0.55,-0.55)-0.1*(\i,\i)$) rectangle ++(1,1);
	};
	\draw[black,shift={(0.1,-0.1)}] (0.45,-0.55) to [ncbar=0.1cm] (0.25,-0.75);
	\node[font=\small\sffamily,shift={(0.15,-0.15)}] at (midwaylabel) {$3$};
    \node[font=\small\sffamily] at (0,1.4) {Region Features};
\end{scope}

\end{scope}

\end{tikzpicture}

==> images/segmentation/results_plot.pgf <==
\begin{tikzpicture}
\begin{axis}[ybar,
	width=\linewidth,
    height=4cm,
    ymin=0.4,
    ymax=1.2,
%     ymode=log,
    xmin=-1,
    xmax=39,
    xtick=\empty,
    bar width=1,
    line width=0,
    ylabel={F1 Score},
    ytick pos=left,
title={Semantic Segmentation},
title style={yshift={-1ex}}
    ]
\addplot table[header=false,x expr=\coordindex,y index=1,col sep=comma] {
fiskars scissors red, 0.4780                
oral b toothbrush red, 0.6790 
dove beauty bar, 0.7400                       
oral b toothbrush green, 0.7460 
creativity chenille stems , 0.7610             
fitness gear 3lb dumbbell, 0.7630         
up glucose bottle, 0.7860 
cool shot glue sticks, 0.7930                 
dasani water bottle, 0.7960                  
scotch duct tape, 0.8100 
crayola 24 ct, 0.8110                         
cherokee easy tee-shirt, 0.8210
clorox utility brush, 0.8210
expo dry erase board eraser , 0.8240          
safety first outlet plugs, 0.8340 
cloud b plush bear, 0.8360
elmers washable no run school glue , 0.8380    
soft white lightbulb, 0.8410 
staples index cards, 0.8470 
rawlings baseball, 0.8580 
kyjen squeakin eggs plush puppies, 0.8600 
command hooks, 0.8770 
barkely hide bones, 0.8780
easter turtle sippy cup , 0.8790             
womens knit gloves, 0.8870 
kleenex paper towels, 0.8880
woods extension cord, 0.8880
hanes tube socks, 0.8890                       
jane eyre dvd, 0.8930                    
laugh out loud joke book, 0.8940 
scotch bubble mailer, 0.8940 
folgers classic roast coffee, 0.8980 
i am a bunny book, 0.9060       
peva shower curtain liner, 0.9160 
platinum pets dog bowl, 0.9170 
rolodex jumbo pencil cup, 0.9260 
dr browns bottle brush, 0.9400               
kleenex tissue box, 0.9420 
ticonderoga 12 pencils, 0.9500
};

\node[draw=red,line width=0.5pt,circle,text width=0.2cm,pin={[align=left,font=\footnotesize,pin distance=1cm]+85:{\texttt{fiskars scissors}}}] at (axis cs:0, 0.48) {};
\node[draw=red,line width=0.5pt,circle,text width=0.2cm,pin={[align=right,font=\footnotesize]+165:{\texttt{pencils}}}] at (axis cs:38, 0.95) {};

\end{axis}
\end{tikzpicture}

==> results/apc_breakdown.txt <==
Class Name Uninformed Informed Gain F1
 2                       barkely_hide_bones 0.905604 0.959492 0.053888 0.815800
 3                  cherokee_easy_tee_shirt 0.735560 0.755605 0.020045 0.625200
 4                     clorox_utility_brush 0.887875 0.903143 0.015268 0.801200
 5                       cloud_b_plush_bear 0.974667 0.979733 0.005067 0.835200
 6                            command_hooks 0.677990 0.733813 0.055824 0.616800
 7                    cool_shot_glue_sticks 0.815333 0.930527 0.115194 0.750000
 8                            crayola_24_ct 0.936499 0.956174 0.019675 0.853600
 9                creativity_chenille_stems 0.801038 0.826398 0.025360 0.680400
10                      dasani_water_bottle 0.878552 0.886615 0.008064 0.815400
11                          dove_beauty_bar 0.934300 1.000000 0.065700 0.876600
12                   dr_browns_bottle_brush 0.878857 0.888000 0.009143 0.787800
13                  easter_turtle_sippy_cup 1.000000 1.000000 0.000000 0.897600
14       elmers_washable_no_run_school_glue 0.570992 0.667937 0.096945 0.588800
15              expo_dry_erase_board_eraser 0.918719 0.942556 0.023836 0.830800
16                     fiskars_scissors_red 0.725825 0.779361 0.053536 0.632800
17                fitness_gear_3lb_dumbbell 1.000000 1.000000 0.000000 0.873200
18             folgers_classic_roast_coffee 0.968786 0.989143 0.020357 0.936600
19                         hanes_tube_socks 0.869333 0.902000 0.032667 0.817000
20                        i_am_a_bunny_book 0.835836 0.967500 0.131664 0.840000
21                            jane_eyre_dvd 0.846647 0.917500 0.070853 0.773000
22                     kleenex_paper_towels 1.000000 1.000000 0.000000 0.938800
23                       kleenex_tissue_box 1.000000 1.000000 0.000000 0.921800
24        kyjen_squeakin_eggs_plush_puppies 0.914000 0.914000 0.000000 0.796400
25                 laugh_out_loud_joke_book 0.923333 0.934000 0.010667 0.829800
26                  oral_b_toothbrush_green 0.661568 0.779833 0.118266 0.677800
27                    oral_b_toothbrush_red 0.696768 0.772988 0.076219 0.584800
28                peva_shower_curtain_liner 0.929318 0.947038 0.017720 0.863400
29                   platinum_pets_dog_bowl 1.000000 1.000000 0.000000 0.883400
30                        rawlings_baseball 0.886000 0.886000 0.000000 0.781000
31                 rolodex_jumbo_pencil_cup 1.000000 1.000000 0.000000 0.907400
32                safety_first_outlet_plugs 0.960667 0.993667 0.033000 0.868200
33                     scotch_bubble_mailer 0.863600 0.912000 0.048400 0.818800
34                         scotch_duct_tape 0.905667 0.905667 0.000000 0.824800
35                     soft_white_lightbulb 0.959571 1.000000 0.040429 0.894200
36                      staples_index_cards 0.754221 0.795296 0.041075 0.746200
37                   ticonderoga_12_pencils 0.904238 0.917894 0.013656 0.740200
38                        up_glucose_bottle 1.000000 1.000000 0.000000 0.921600
39                       womens_knit_gloves 0.984000 0.984000 0.000000 0.812200
40                     woods_extension_cord 0.765800 0.836400 0.070600 0.680000


==> results/apc_results.txt <==
Dataset Variant uninformed_mAP informed_mAP F1
merged notailor 0 28.8285 68.50498
merged tailor 0 28.86878 68.35254
merged noaug 86.0398882 88.972356 76.8795935667
merged normal 86.4915978 89.5585808 77.0977083404
depth-hhav hha_concat 86.5281434 89.8088148 77.583210298
depth-hhav proposal 87.0091706 89.8439664 77.4550843896
depth-hhav hha_cnn 86.472413 90.120935 78.9750666497
depth-hhav cross 87.8747794 91.1904616 79.841236051
depth-upper-hhav cross 86.498112 90.125994 78.7095216649
depth-old cross 87.4771468 90.323798 78.8470827347

